On the Cosmological Evolution of Long Gamma-ray Burst Properties

We examine the relationship between a number of long gamma-ray burst (lGRB) properties (isotropic emitted energy, luminosity, intrinsic duration, jet opening angle) and redshift. We find that even when accounting for conservative detector flux limits, there appears to be a significant correlation between isotropic equivalent energy and redshift, suggesting cosmological evolution of the lGRB progenitor. Analyzing a sub-sample of lGRBs with jet opening angle estimates, we find the beaming-corrected lGRB emitted energy does not correlate with redshift, but jet opening angle does. Additionally, we find a statistically significant anti-correlation between the intrinsic prompt duration and redshift, even when accounting for potential selection effects. We also find that - for a given redshift - isotropic energy is positively correlated with intrinsic prompt duration. None of these GRB properties appear to be correlated with galactic offset. From our selection-effect-corrected redshift distribution, we estimate a co-moving rate density for lGRBs, and compare this to the global cosmic star formation rate (SFR). We find the lGRB rate mildly exceeds the global star formation rate between a redshift of 3 and 5, and declines rapidly at redshifts above this (although we cannot constrain the lGRB rate above a redshift of about 6 due to sample incompleteness). We find the lGRB rate diverges significantly from the SFR at lower redshifts. We discuss both the correlations and lGRB rate density in terms of various lGRB progenitor models and their apparent preference for low-metallicity environments.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
